A bi-criteria approximation algorithm for $k$ Means

We consider the classical $k$-means clustering problem in the setting bi-criteria approximation, in which an algoithm is allowed to output $\beta k > k$ clusters, and must produce a clustering with cost at most $\alpha$ times the to the cost of the optimal set of $k$ clusters. We argue that this approach is natural in many settings, for which the exact number of clusters is a priori unknown, or unimportant up to a constant factor. We give new bi-criteria approximation algorithms, based on linear programming and local search, respectively, which attain a guarantee $\alpha(\beta)$ depending on the number $\beta k$ of clusters that may be opened. Our gurantee $\alpha(\beta)$ is always at most $9 + \epsilon$ and improves rapidly with $\beta$ (for example: $\alpha(2)<2.59$, and $\alpha(3) < 1.4$). Moreover, our algorithms have only polynomial dependence on the dimension of the input data, and so are applicable in high-dimensional settings.

==> plots.csv <==
1.01,9,9,9,8.881580237231644
1.035,9,9,9,8.59877710098252
1.06,9,9,9,8.333570665717335
1.085,9,9,9,8.084457091889826
1.11,9,9,9,7.850093336579822
1.135,9,9,9,7.629276717964641
1.1600000000000001,9,9,9,7.420927467300832
1.185,9,9,9,7.224073777350495
1.21,9,9,9,7.037838945427224
1.235,9,9,9,6.861430280778247
1.26,9,9,9,6.694129503653311
1.2850000000000001,8.50161343078176,8.209620343771658,9,6.535284410059197
1.31,7.861037680054967,7.573746615164376,9,6.38430161412505
1.335,7.314351849300263,7.031569856865575,9,6.2406402109722405
1.36,6.84210253988833,6.563654661592547,9,6.103806228373703
1.385,6.429882994127893,6.155610463055898,8.527534357699846,5.973347756389371
1.4100000000000001,6.066794960460658,5.796553584603308,7.982064014689032,5.848850661435541
1.435,5.744440903476444,5.478099612545935,7.4976353493554635,5.729934805570057
1.46,5.45624480244315,5.193684340311032,7.064399289030194,5.616250703696754
1.485,5.196982979841191,4.938094727028082,6.674533561600083,5.507476561348615
1.51,4.962452894373923,4.707137806856213,6.321746058663072,5.4033156440507
1.5350000000000001,4.74923477286159,4.4974024250561735,6.00091743880859,5.303493936275185
1.56,4.554517071342811,4.306084792521163,5.7078394585946315,5.2077580539119
1.585,4.3759666732446,4.13085876784126,5.43902039483372,5.115873379175831
1.61,4.211630991951413,3.9697780352940826,5.191538310776858,5.027622391111453
1.635,4.059863186683916,3.821201388603626,4.962928980958449,4.942803168457575
1.6600000000000001,3.919264364393726,3.6837349939918003,4.7510992849890705,4.861228044708956
1.685,3.788638429228754,3.556187294797583,4.554259563708566,4.782722397837438
1.71,3.666956463101678,3.437533441831637,4.3708702639512635,4.707123559385794
1.735,3.5533283688121364,3.3268869814783217,4.199599469941294,4.634279829580844
1.76,3.4469801040754153,3.2234771303947176,4.039288814592487,4.564049586776861
1.7850000000000001,3.347235260636266,3.1266303914258295,3.888925902641628,4.496300480976704
1.81,3.2535000501961653,3.039718201370466,3.7476218387944016,4.4309087024205605
1.835,3.16525098356644,2.970417179428661,3.6145927910246343,4.3677583173087635
1.86,3.082024695366396,2.904336246899988,3.489144767970561,4.3067406636605385
1.885,3.0034094903176793,2.8412503736574677,3.3706609749197542,4.247753801124331
1.9100000000000001,2.929038280329422,2.7809570041339486,3.258591252545188,4.190702009265096
1.935,2.8585826523016333,2.7232731750386048,3.1524432086151557,4.135495329474057
1.96,2.7917478607322073,2.6680330746890553,3.051774734102097,4.082049146189087
1.985,2.7282685810024443,2.615085966234174,2.9561876577690827,4.030283803589897
2.01,2.667905291698231,2.5642944123820683,2.8653223420088945,3.9801242543501405
2.035,2.6104411797468092,2.515532751250368,2.7788530608206883,3.931499737396543
2.06,2.555679482177238,2.4686857824113986,2.6964840308300158,3.8843434819492884
2.085,2.503441194188863,2.4236476297014025,2.6179459900531405,3.8385924354041947
2.1100000000000003,2.453563085871484,2.3803207533429602,2.5429932380785814,3.794187012870331
2.135,2.4058959800717217,2.338615088727333,2.471401066549747,3.7510708664008474
2.16,2.360303252082908,2.298447293073829,2.402963521093134,3.7091906721536345
2.185,2.316659518465806,2.2597400843219417,2.3374914457692686,3.66849593389503
2.21,2.274849487705188,2.2224216591699077,2.2748107692091977,3.628938801416842
2.2350000000000003,2.2347669498223275,2.186425179268074,2.2147609982120318,3.59047390257696
2.26,2.1963138856905555,2.1516883162985097,2.157193890010803,3.553058187798575
2.285,2.1593996797934927,2.1181528480958884,2.1019722788946393,3.5166507859745564
2.31,2.123940422644502,2.0857642991457523,2.048969036586476,3.4812128708232604
2.335,2.089858291147299,2.0544716197799358,1.9980661488611196,3.4467075368312936
2.3600000000000003,2.0570809968984385,2.0242268992115084,1.949153893463817,3.4130996839988508
2.385,2.0255412938737725,1.9949851082417784,1.902130106546264,3.3803559106751226
2.41,1.9951765381526556,1.9667038680531688,1.8568995266497235,3.34844441383585
2.435,1.9659282933555922,1.9393432419929795,1.8133732067934663,3.3173348962132487
2.46,1.937741976335528,1.9128655476693366,1.7714679865196095,3.286998479740895
2.4850000000000003,1.910566538396817,1.8872351870347555,1.731106016842588,3.257407624823387
2.51,1.884354177940402,1.862418492434712,1.6922143319850502,3.228536054983255
2.535,1.8590600809668985,1.8383835868569252,1.6547244625787376,3.2003586864761195
2.56,1.8346421863256324,1.81510025683869,1.6185720856908148,3.1728515625
2.585,1.8110609729893392,1.7925398366801342,1.603168636809022,3.145991791656222
2.6100000000000003,1.788279266971267,1.7706751027756864,1.5882763501044566,3.1197574903480563
2.635,1.7662620657921373,1.7494801770180959,1.5737517552687263,3.0941277288291826
2.66,1.744976378655809,1.7289304383524928,1.559585773957243,3.069082480637684
2.685,1.7243910807103782,1.7090024416649703,1.545769551970545,3.0446025751727825
2.71,1.7044767799606897,1.6896738432832477,1.5322944537201348,3.0206696531909967
2.7350000000000003,1.6852056955630461,1.6709233324482895,1.5191520568309538,2.9972661250162926
2.76,1.6665515463766147,1.6527305681867743,1.5063341468771259,2.9743751312749427
2.785,1.6484894487717265,1.6350761210765792,1.4938327122476704,2.95198050598068
2.81,1.630995822805346,1.617941419452118,1.4816399391389883,2.9300667418092474
2.835,1.614048305970595,1.6013086996444428,1.4697482066709782,2.908618957413784
2.8600000000000003,1.5976256738121855,1.5851609598934173,1.4581500821237388,2.887622866643845
2.885,1.5817077667744637,1.5694819176066819,1.4468383162918772,2.867064749541193
2.91,1.5662754227147913,1.5542559696732359,1.4358058389535189,2.846931424994981
2.935,1.5513104145734329,1.5394681555687941,1.4250457544511903,2.8272102249476885
2.96,1.5367953927427582,1.5251041230161082,1.4145513373818066,2.807888970051132
2.9850000000000003,1.5227138317244884,1.5111500959865816,1.4043160283930773,2.7889559466792364
3.01,1.5090499807044293,1.497592844850129,1.3943334300836974,2.77039988521098
3.035,1.4957888177103882,1.4844196584985907,1.3845973030047614,2.75220993950316
3.0600000000000005,1.482916007051292,1.4716183182844524,1.3751015617599078,2.73437566747832
3.085,1.4704178597643336,1.4591770736312832,1.365840271201746,2.716887012758446
3.1100000000000003,1.45828129682276,1.447084619185466,1.3568076427221962,2.6997342872799077
3.135,1.4464938148799642,1.4353300733906078,1.3479980306344221,2.682908154829585
3.16,1.4350434543462014,1.423902958376588,1.3394059286440911,2.666399615446242
3.1850000000000005,1.4239187696128244,1.4127931810647678,1.3310259664077628,2.6501999906350653
3.21,1.4131088012555613,1.401991015399442,1.3228529061762493,2.634300909346765
3.2350000000000003,1.402603050063376,1.3914870856233768,1.314881639520849,2.6186942946759384
3.26,1.3923914527529553,1.3812723505222668,1.3071071841404165,2.6033723512364033
3.285,1.3824643592410313,1.3713380885692499,1.2995246807472585,2.5883275531739907
3.3100000000000005,1.3728125113577734,1.361675883906356,1.292129390029923,2.5735526327799123
3.335,1.3634270228944014,1.3522776131049468,1.284916689690975,2.559040569670188
3.3600000000000003,1.3542993608871892,1.3431354326518878,1.2778820715579084,2.5447845804988667
3.385,1.3454213280481773,1.3342417671124998,1.2710211387653947,2.5307781091748502
3.41,1.3367850462603024,1.3255892979251818,1.2643296030070954,2.5170148175540286
3.4350000000000005,1.3283829410613799,1.3171709527861575,1.2578032818553342,2.5034885765802413
3.46,1.3202077270474666,1.3089798955860112,1.2514380961469418,2.4901934578502454
3.4850000000000003,1.312252394131692,1.301009516862606,1.2452300674336452,2.477123725579394
3.51,1.3045101945997088,1.293253424737677,1.2391753154954106,2.4642738289461934
3.535,1.2969746309075096,1.285705436306824,1.2332700559151775,2.451638394795228
3.5600000000000005,1.2896394441715835,1.278359569454885,1.227510597713476,2.4392122206792073
3.585,1.2824986033052144,1.2712100350707107,1.2218933410414436,2.4269902682220397
3.6100000000000003,1.2755462947582454,1.2642512296372586,1.2164147749308032,2.414967656785936
3.635,1.2687769128208468,1.25747772817463,1.2110714750993932,2.4031396574265558
3.66,1.2621850504547645,1.2508842775152815,1.2058601018108794,2.391501687121144
3.6850000000000005,1.255765490618237,1.244465789892073,1.2007773977873124,2.3800493032555243
3.71,1.249513198053227,1.2382173368211826,1.1958201861732214,2.3687781983565945
3.7350000000000003,1.2434233115059068,1.232134143263121,1.1909853685499763,2.357684195057786
3.76,1.2374911363534107,1.226211582046247,1.186269922999176,2.3467632412856494
3.785,1.2317121376117937,1.2204451685381996,1.1816709022138507,2.3360114056564094
3.8100000000000005,1.2260819333019097,1.2148305555516634,1.1771854316562984,2.325424873071968
3.835,1.2205962881515406,1.2093635284717459,1.1728107077614067,2.3149999405054316
3.8600000000000003,1.2152511076136132,1.2040400005930956,1.1685439961843314,2.3047330129667913
3.885,1.210042432181732,1.1988560086556375,1.164382630091444,2.2946205996399045
3.91,1.2049664319855238,1.1938077085685221,1.160324008493472,2.284659310182429
3.9350000000000005,1.2000194016494747,1.1888913713125269,1.156365594619798,2.2748458511807983
3.96,1.1951977554000377,1.1841033790117677,1.1525049143328931,2.2651770227527805
3.9850000000000003,1.1904980224067858,1.1794402211661357,1.1487395545819024,2.255649715290558
